Extending TensorFlow's Semantics with Pipelined Execution

TensorFlow is a popular cloud computing framework that targets machine learning applications. It separates the specification of application logic (in a dataflow graph) from the execution of the logic. TensorFlow's native runtime executes the application with low overhead across a diverse set of hardware including CPUs, GPUs, and ASICs. Although the underlying dataflow engine supporting these features could be applied to computations beyond machine learning, certain design decisions limit this broader application, such as the inability for an application to differentiate between data items across concurrent requests. This paper introduces Pipelined TensorFlow (PTF), a system that extends TensorFlow's semantics to provide support for a broader variety of application logic. In particular, PTF supports applications that concurrently process finite batches of data on a single instantiation. PTF adds these semantics by partitioning the dataflow graph into a pipeline of smaller graphs and tagging each data item with metadata. These smaller graphs are separated by gates: new data structures in PTF that buffer data items between graphs and interpret the metadata to apply the new semantics. PTF's pipeline architecture executes on an unmodified TensorFlow runtime, maintaining compatibility with many existing TensorFlow library functions. Our evaluation shows that the pipelining mechanism of PTF can increase the throughput of a bioinformatics application by 4$\times$ while only increasing its latency by 0.13$\times$. This results in a sustained genome alignment and sorting rate of 321 megabases/second, using the compute and I/O resources of 20 computers.

==> dblp-alias.txt <==
ceph DBLP:conf/osdi/WeilBMLM06
snap DBLP:journals/corr/abs-1111-5572
tensorflow DBLP:conf/osdi/AbadiBCCDDDGIIK16
s-w-accel DBLP:conf/fpl/HarrisJLBC07
tailscale DBLP:journals/cacm/DeanB13
dryadlinq DBLP:conf/osdi/YuIFBEGC08
dryad DBLP:conf/eurosys/IsardBYBF07
millwheel DBLP:journals/pvldb/AkidauBBCHLMMNW13
storm-twitter DBLP:conf/sigmod/ToshniwalTSRPKJGFDBMR14
heron-twitter DBLP:conf/sigmod/KulkarniBFKKMPR15
spark DBLP:conf/nsdi/ZahariaCDDMMFSS12
spark-streaming DBLP:conf/sosp/ZahariaDLHSS13
dc-big-data DBLP:journals/cloudcomp/Ranjan14
persona DBLP:conf/usenix/BymaWFTKBL17
flink DBLP:journals/debu/CarboneKEMHT15
tagged-dataflow DBLP:journals/tc/ArvindN90
naiad DBLP:conf/sosp/MurrayMIIBA13
static-dataflow DBLP:conf/isca/DennisM74
credit-flow DBLP:conf/sigcomm/KungBC94
tpu DBLP:conf/isca/JouppiYPPABBBBB17
tf-loops DBLP:conf/eurosys/YuABBBDDGHHIKMM18
google-dataflow DBLP:journals/pvldb/AkidauBCCFLMMPS15
mapreduce DBLP:journals/cacm/DeanG08
amplab-adam DBLP:conf/sigmod/NothaftMDZLYKAH15
spark-mri DBLP:journals/corr/SarrafO16
bigdata-bench DBLP:conf/ipps/ChintapalliDEFG16
bigdata-bench-one DBLP:conf/bigdataconf/VeigaEPTT16
spark-vs-mpi DBLP:conf/bigdataconf/DunnerPASP17
drizzle DBLP:conf/sosp/VenkataramanPOA17
flume DBLP:conf/pldi/ChambersRPAHBW10
sparrow DBLP:conf/sosp/OusterhoutWZS13
hawk DBLP:conf/usenix/DelgadoDKZ15
vector-db DBLP:conf/cidr/BonczZN05
streamscope DBLP:conf/nsdi/LinFQXYZZ16
streaming-punctuations DBLP:journals/tkde/TuckerMSF03
nimbus DBLP:conf/usenix/MashayekhiQSL17
nimbus-performance DBLP:journals/corr/MashayekhiQSL16
uber-horovod DBLP:journals/corr/abs-1802-05799
bsp DBLP:journals/cacm/Valiant90
jvm-cpp-3d DBLP:conf/simpar/GherardiBC12
amdahl DBLP:conf/afips/Amdahl67
weld DBLP:journals/corr/abs-1709-06416
jvm DBLP:books/aw/LindholmY97

hq-object-detection DBLP:journals/corr/SzegedyREA14

tf-skin-cancer DBLP:journals/nature/EstevaKNKSBT17
tf-gans DBLP:conf/nips/SalimansGZCRCC16
tf-medical-images DBLP:journals/mia/LitjensKBSCGLGS17

mnist DBLP:journals/spm/Deng12

% resource cluster managers
yarn DBLP:conf/cloud/VavilapalliMDAKEGLSSSCORRB13
mesos DBLP:conf/nsdi/HindmanKZGJKSS10
kubernetes DBLP:conf/cloud/Brewer15
borg DBLP:conf/eurosys/VermaPKOTW15

% approximate scheduling
quasar DBLP:conf/asplos/DelimitrouK14
heracles DBLP:journals/tocs/LoCGRK16

cycles-per-byte-science DBLP:journals/computer/BellGS06

